Effective Reward Specification in Deep Reinforcement Learning

In the last decade, Deep Reinforcement Learning has evolved into a powerful tool for complex sequential decision-making problems. It combines deep learning's proficiency in processing rich input signals with reinforcement learning's adaptability across diverse control tasks. At its core, an RL agent seeks to maximize its cumulative reward, enabling AI algorithms to uncover novel solutions previously unknown to experts. However, this focus on reward maximization also introduces a significant difficulty: improper reward specification can result in unexpected, misaligned agent behavior and inefficient learning. The complexity of accurately specifying the reward function is further amplified by the sequential nature of the task, the sparsity of learning signals, and the multifaceted aspects of the desired behavior. In this thesis, we survey the literature on effective reward specification strategies, identify core challenges relating to each of these approaches, and propose original contributions addressing the issue of sample efficiency and alignment in deep reinforcement learning. Reward specification represents one of the most challenging aspects of applying reinforcement learning in real-world domains. Our work underscores the absence of a universal solution to this complex and nuanced challenge; solving it requires selecting the most appropriate tools for the specific requirements of each unique application.

==> README.txt <==
Gabarit LaTeX pour mémoires et thèses / LaTeX template for dissertations and theses


1) Introduction

    Pour Linux, un Makefile est distribué afin d'automatiser le processus de recompilation. Toutefois, ce Makefile n'est offert qu'à titre d'exemple et peut devoir être modifié, selon la distribution de Linux utilisée.

    Le processus de compilation permet de regénérer les graphiques et images produits à l'aide des logiciels Gnuplot et Dia. Il est préférable que toutes les images importées soient en format EPS (Encapsulated Postscript) ou en tout autre format d'image vectoriel. D'autres types d'images peuvent être supportés, selon la version de LaTeX.

    For Linux, a Makefile is distributed to automate the recompilation process. However, this Makefile is only offered as an example and may have to be modified, depending on the Linux distribution used.

    The compilation process allows to regenerate the graphics and images produced with Gnuplot and Dia. It is preferable that all imported images be in EPS (Encapsulated Postscript) format or any other vector image format. Other types of images may be supported, depending on the LaTeX version.


2) Répertoires / Directories

   ./dia          Images générées par Dia, l'éditeur de
                  diagrammes.
                  Placez le fichier ".dia" dans ce répertoire et il sera compilé au besoin. Le fichier résultant porte l'extension ".png". Un exemple est fourni.

                  Images generated by Dia, the diagram editor.
                  Place the .dia file in this directory and it will be compiled as needed. The resulting file has the the extension .png. An example is provided.

   ./gnuplot      Graphiques générés par Gnuplot. Placez dans ce
                  répertoire un fichier de directives avec l'extension ".gp" et le processus de compilation génèrera un fichier ".png" correspondant. Il faut spécifier dans le fichier Makefile les dépendances avec les fichiers de données afin de garantir la recompilation du graphique si les données
                  changent. Un exemple est fourni.

                  Graphics generated by Gnuplot. Place in this directory a .gp file and the compilation process will generate a corresponding .png file. It is necessary to specify in the Makefile the dependencies with the data files in order to guarantee the recompilation of the graph if the data change. An example is provided.

   ./images       Images statiques. Utilisez en autant que 
                  possible un format vectoriel (EPS, SVG, etc). Vous pouvez utilisez GIMP pour convertir les images.

                  Static images. Use as much as possible a vector-based format (EPS, SVG, etc). You can use GIMP to convert the images.



3) Les fichiers / The files

   Makefile                     Dépendances entre les fichiers
                                File dependencies                (NE PAS MODIFIER / DO NOT MODIFY)
   MemoireThese.sty             Feuille de style   
                                Style sheet (NE PAS MODIFIER / DO NOT MODIFY)
   IEEEtran.bst                 Style bibliographique IEEE
                                IEEE citation style (NE PAS MODIFIER / DO NOT MODIFY)
   IEEEtran-francais.bst        Style bibliographique IEEE en                                 français
                                IEEE citation style in French (NE PAS MODIFIER / DO NOT MODIFY)
   Document.tex                 Le fichier principal 
                                Main file (NE PAS MODIFIER / DO NOT MODIFY)

   0-Definitions_Etudiant.tex   Les données de l'étudiant.
   1-Dedicace.tex               Dédicace de votre document.
   2-Remerciements.tex          Remerciements adressés à certaines personnes.
   3-Abstract.tex               Résumé du sujet en anglais.
                                Abstract in English.
   3-Resume_sujet.tex           Résumé du sujet en français.
                                Abstract in French.
   4-Sigles_Abrev.tex           Sigles et abréviations.
   5-Introduction.tex           Chapitre d'introduction.
   6-Revue_litterature.tex      Revue de littérature.
                                Literature review.
   7-Theme1.tex			Premier thème (Doctorat) ou "Détails de la Solution" (Maîtrise).
   7-Theme2.tex			Second thème (Doctorat) ou "Résultats théoriques et expérimentaux" (Maîtrise).
   7-Theme3.tex			Troisième thème (Doctorat) ou effacez ce fichier si vous êtes à la Maîtrise.
   8-Conclusion.tex             Conclusion
   Document.bib                 Entrées bibliographiques.
                                Exemples fournis.

Modules/ Packages
   etexcmds.sty                 NE PAS MODIFIER / DO NOT MODIFY
   infwarerr.sty                NE PAS MODIFIER / DO NOT MODIFY
   soulutf8.sty                 NE PAS MODIFIER / DO NOT MODIFY
   aeguill.sty			         NE PAS MODIFIER / DO NOT MODIFY

N.B. Dans le cas où vous rédigez un document qui ne comprend que deux thèmes plutôt que trois, veuiller simplement effacer Theme3.tex.
N.B. In case you are writing a document with only two themes instead of three, just delete Theme3.tex.


4) Le document LaTeX / The LaTeX document

   Il existe deux modes ("draft" et "final") pour le document LaTeX. Le mode "draft" génère un fichier DVI sans images, mais réserve l'espace pour ces dernières dans le texte. Le mode "draft" permet aussi de reconnaître facilement les débordements en fin de ligne car un carré noir est ajouté à la ligne fautive.

   Le mode "final" permet de générer la version finale d'un document. Il inclut toutes les images mais n'identifie pas les lignes qui débordent dans la marge de droite. Vous devriez toujours lire les messages affichés par LaTeX afin de corriger les erreurs.

   There are two modes (draft and final) for the LaTeX document. The draft mode generates a DVI file without images, but reserves space for them in the text. The draft mode also makes it easy to recognize overflows at the end of a line because a black square is added to the faulty line.

   The final mode generates the final version of a document. It includes all images but does not identify lines that overflow into the right margin. You should always read the messages displayed by LaTeX to correct errors.

   Lors d'un débordement en fin de ligne causé par un mot que LaTeX ne reconnaît pas, il est possible d'indiquer à celui-ci comment diviser le mot spécifiquement. Cette situation arrive le plus souvent avec des mots qui comprennent des accents. Par exemple, si le mot "stéréophonique" déborde en fin de ligne, il est possible d'écrire "sté\-réo\-pho\-ni\-que" pour indiquer à LaTeX comment il peut séparer les syllabes.

   When there is an end-of-line overflow caused by a word that LaTeX does not recognize, it is possible to tell LaTeX how to divide the word specifically. This happens most often with words that include accents. For example, if the word "stéréophonique" spills over at the end of the line, you can write "sté\-réo\-pho\-ni\-que" to tell LaTeX how it can separate the syllables.


4.1) Sous Linux / Linux

   Le document LaTeX est compilé à l'aide de la commande "make". Celui-ci est recompilé autant de fois que requis afin d'éliminer les dépendances non résolues. De plus, il prend en charge la compilation de la bibliographie et regénère tous les fichiers dans les répertoires "gnuplot" et "dia".

   The LaTeX document is compiled using the make command and it is recompiled as many times as required to eliminate unresolved dependencies. In addition, it takes care of the compilation of the bibliography and regenerates all files in the "gnuplot" and "dia" directories.

   La commande "make help" affiche toutes les options.
   
   The "make help" command displays all the options.

   N.B. Selon la distribution de Linux utilisée, certains logiciels peuvent devoir être installés manuellement.

   N.B. Depending on the Linux distribution used, some software may have to be installed manually.


4.2) Sous Windows / Windows

   Le gabarit Windows a été développé sous MikTeX 2.8.

   The Windows template has been developed under MikTeX 2.8.

   Il faut compiler seulement le fichier Document.tex car les autres fichier ".tex" sont inclus par ce premier.

   You have to compile only Document.tex, because the other .tex files are included in it.

   ATTENTION: Le format d'encodage de tous les fichier ".tex" est UTF-8.

   WARNING: The encoding format of all .tex files is UTF-8.


5) Visualisation des résultats sous Linux / Visualize results under Linux

   Afin de voir les résultats de la compilation, vous pouvez utiliser la commande XDVI (tapez "make show"). Ceci permet de voir les changements suite à une recompilation.

   To see the results of the compilation, you can use the XDVI command (type "make show"). This allows you to see the changes after a recompilation.


6) Ressources LaTeX / LaTeX resources

https://www.overleaf.com/learn

The not so short introduction to LaTeX
http://tobi.oetiker.ch/lshort/lshort.pdf


"The LaTeX Companion". Frank Mittelbach et Michel Goosens. Addison Wesley.

"Guide To LaTeX". Helmut Kopka. Addison Wesley.

"The LaTeX Graphics Companion". Frank Mittelbach, Michel Goosens et al. Addison Wesley.

"LaTeX: A Document Preparation System". Leslie Lamport. Addison Wesley.


Le site web officiel de LaTeX avec tous les modules supplémentaires:
http://www.ctan.org

7) Support bilingue / Bilingual support

Edit the following line in the master document:
\newcommand\Langue{french}            % english or french


==> style_files/README.txt <==
Plusieurs logiciels permettant la rédaction de documents LaTeX peuvent
télécharger automatiquement les modules qui manquent au moment de la compilation.

Dans le cas ou votre logiciel ne peut le faire, recopiez les fichiers
.sty dans le répertoire dans lequel le document LaTeX est compilé.

